Aging and memory effects in social and economic dynamics

In this doctoral thesis, we investigate the complex interplay between temporal dynamics associated with aging and memory and their effects on social and economic systems. To do so, we combine theoretical modeling, to explore the aging implications in threshold (peer pressure) models, and empirical analysis, to address the impact of temporal and spatial patterns in real complex systems, taking housing market as a case study.

==> Images/where_covers.txt <==
Where are the covers to edit them?

Introduction - 
Models - /home/david/SYMETRICAL_GRANOVETTER/PERSISTENCE/SGV_RAND_ws
Aging Threshold - Thinkbook or Power point one drive
Aging bipartite - Power point One drive
Aging Schelling - /home/david/IDEAL/DYNAMIC/PLOT_THESIS
STM - /home/david/SYMETRICAL_GRANOVETTER/SYM_ANI/SGV_LAT
Aging STM - /home/david/SYMETRICAL_GRANOVETTER/SYM_ANI/SGV_LAT
Idealista Comm - /home/david/IDEAL/STATIC/Plot network thesis/Exploring-the-spatial-segmentation-of-housing-markets-from-online-listings/Networks_Spain
Idealista Dyn - 
